Tracking the gradients using the Hessian: A new look at variance reducing stochastic methods

Our goal is to improve variance reducing stochastic methods through better control variates. We first propose a modification of SVRG which uses the Hessian to track gradients over time, rather than to recondition, increasing the correlation of the control variates and leading to faster theoretical convergence close to the optimum. We then propose accurate and computationally efficient approximations to the Hessian, both using a diagonal and a low-rank matrix. Finally, we demonstrate the effectiveness of our method on a wide range of problems.

==> images/lgstc_a9a-100-10-server-stepsizes.txt <==
lgstc_a9a-100-10-server stepsize_multiplier 
SVRG : 2^ 8.0
2D : 2^ 8.0
2Dsec : 2^ 9.0
CMgauss-10 : 2^ 8.0
CMprev-10 : 2^ 8.0
AMgauss-10 : 2^ 8.0
AMprev-10 : 2^ 9.0
SVRG2 : 2^ 10.0


==> images/lgstc_a9a-100-20-server-stepsizes.txt <==
lgstc_a9a-100-20-server stepsize_multiplier 
SVRG : 2^ 9.0
2D : 2^ 8.0
2Dsec : 2^ 8.0
CMgauss-20 : 2^ 8.0
CMprev-20 : 2^ 9.0
AMgauss-20 : 2^ 8.0
AMprev-20 : 2^ 9.0
SVRG2 : 2^ 9.0


==> images/lgstc_a9a-100-stepsizes.txt <==
lgstc_a9a-100 stepsize_multiplier 
SVRG : 2^ 9.0
2D : 2^ 8.0
2Dsec : 2^ 8.0
CMgauss-10 : 2^ 8.0
CMprev-10 : 2^ 8.0
AMgauss-10 : 2^ 9.0
AMprev-10 : 2^ 8.0
SVRG2 : 2^ 9.0


==> images/lgstc_covtype-100-10-server-stepsizes.txt <==
lgstc_covtype-100-10-server stepsize_multiplier 
SVRG : 2^ 9.0
2D : 2^ 10.0
2Dsec : 2^ 10.0
CMgauss-10 : 2^ 9.0
CMprev-10 : 2^ 8.0
AMgauss-10 : 2^ 9.0
AMprev-10 : 2^ 9.0
SVRG2 : 2^ 9.0


==> images/lgstc_covtype-100-20-server-stepsizes.txt <==
lgstc_covtype-100-20-server stepsize_multiplier 
SVRG : 2^ 9.0
2D : 2^ 10.0
2Dsec : 2^ 10.0
CMgauss-20 : 2^ 9.0
CMprev-20 : 2^ 9.0
AMgauss-20 : 2^ 9.0
AMprev-20 : 2^ 9.0
SVRG2 : 2^ 9.0


==> images/lgstc_covtype-100-stepsizes.txt <==
lgstc_covtype-100 stepsize_multiplier 
SVRG : 2^ 9.0
2D : 2^ 10.0
2Dsec : 2^ 10.0
CMgauss-10 : 2^ 9.0
CMprev-10 : 2^ 8.0
AMgauss-10 : 2^ 9.0
AMprev-10 : 2^ 9.0
SVRG2 : 2^ 9.0


==> images/lgstc_gisette_scale-100-10-server-stepsizes.txt <==
lgstc_gisette_scale-100-10-server stepsize_multiplier 
SVRG : 2^ 8.0
2D : 2^ 8.0
2Dsec : 2^ 8.0
CMgauss-10 : 2^ 8.0
CMprev-10 : 2^ 8.0
AMgauss-10 : 2^ 9.0
AMprev-10 : 2^ 9.0


==> images/lgstc_gisette_scale-100-20-server-stepsizes.txt <==
lgstc_gisette_scale-100-20-server stepsize_multiplier 
SVRG : 2^ 8.0
2D : 2^ 8.0
2Dsec : 2^ 8.0
CMgauss-10 : 2^ 8.0
CMprev-10 : 2^ 8.0
AMgauss-10 : 2^ 9.0
AMprev-10 : 2^ 9.0


==> images/lgstc_gisette_scale-100-stepsizes.txt <==
lgstc_gisette_scale-100 stepsize_multiplier 
SVRG : 2^ 8.0
2D : 2^ 8.0
2Dsec : 2^ 8.0
CMgauss-10 : 2^ 8.0
CMprev-10 : 2^ 8.0
AMgauss-10 : 2^ 9.0
AMprev-10 : 2^ 9.0


==> images/lgstc_madelon-100-10-server-stepsizes.txt <==
lgstc_madelon-100-10-server stepsize_multiplier 
SVRG : 2^ 7.0
2D : 2^ 7.0
2Dsec : 2^ 7.0
CMgauss-10 : 2^ 7.0
CMprev-10 : 2^ 7.0
AMgauss-10 : 2^ 7.0
AMprev-10 : 2^ 8.0
SVRG2 : 2^ 8.0


==> images/lgstc_madelon-100-20-server-stepsizes.txt <==
lgstc_madelon-100-20-server stepsize_multiplier 
SVRG : 2^ 7.0
2D : 2^ 7.0
2Dsec : 2^ 7.0
CMgauss-10 : 2^ 7.0
CMprev-10 : 2^ 7.0
AMgauss-10 : 2^ 7.0
AMprev-10 : 2^ 8.0
SVRG2 : 2^ 8.0


==> images/lgstc_madelon-100-stepsizes.txt <==
lgstc_madelon-100 stepsize_multiplier 
SVRG : 2^ 7.0
2D : 2^ 7.0
2Dsec : 2^ 7.0
CMgauss-10 : 2^ 7.0
CMprev-10 : 2^ 7.0
AMgauss-10 : 2^ 7.0
AMprev-10 : 2^ 8.0
SVRG2 : 2^ 8.0


==> images/lgstc_mushrooms-100-10-server-stepsizes.txt <==
lgstc_mushrooms-100-10-server stepsize_multiplier 
SVRG : 2^ 8.0
2D : 2^ 8.0
2Dsec : 2^ 8.0
CMgauss-10 : 2^ 8.0
CMprev-10 : 2^ 7.0
AMgauss-10 : 2^ 7.0
AMprev-10 : 2^ 8.0
SVRG2 : 2^ 9.0


==> images/lgstc_mushrooms-100-20-server-stepsizes.txt <==
lgstc_mushrooms-100-20-server stepsize_multiplier 
SVRG : 2^ 8.0
2D : 2^ 8.0
2Dsec : 2^ 8.0
CMgauss-20 : 2^ 8.0
CMprev-20 : 2^ 8.0
AMgauss-20 : 2^ 8.0
AMprev-20 : 2^ 8.0
SVRG2 : 2^ 9.0


==> images/lgstc_mushrooms-100-stepsizes.txt <==
lgstc_mushrooms-100 stepsize_multiplier 
SVRG : 2^ 8.0
2D : 2^ 8.0
2Dsec : 2^ 8.0
CMgauss-10 : 2^ 8.0
CMprev-10 : 2^ 7.0
AMgauss-10 : 2^ 7.0
AMprev-10 : 2^ 8.0
SVRG2 : 2^ 9.0


==> images/lgstc_phishing-100-10-server-stepsizes.txt <==
lgstc_phishing-100-10-server stepsize_multiplier 
SVRG : 2^ 6.0
2D : 2^ 6.0
2Dsec : 2^ 6.0
CMgauss-10 : 2^ 6.0
CMprev-10 : 2^ 6.0
AMgauss-10 : 2^ 7.0
AMprev-10 : 2^ 6.0
SVRG2 : 2^ 6.0


==> images/lgstc_phishing-100-20-server-stepsizes.txt <==
lgstc_phishing-100-20-server stepsize_multiplier 
SVRG : 2^ 6.0
2D : 2^ 6.0
2Dsec : 2^ 6.0
CMgauss-20 : 2^ 6.0
CMprev-20 : 2^ 6.0
AMgauss-20 : 2^ 6.0
AMprev-20 : 2^ 6.0
SVRG2 : 2^ 6.0


==> images/lgstc_phishing-100-stepsizes.txt <==
lgstc_phishing-100 stepsize_multiplier 
SVRG : 2^ 6.0
2D : 2^ 6.0
2Dsec : 2^ 6.0
CMgauss-10 : 2^ 6.0
CMprev-10 : 2^ 6.0
AMgauss-10 : 2^ 7.0
AMprev-10 : 2^ 6.0
SVRG2 : 2^ 6.0


==> images/lgstc_rcv1_train-100-10-server-stepsizes.txt <==
lgstc_rcv1_train-100-10-server stepsize_multiplier 
SVRG : 2^ 10.0
2D : 2^ 14.0
2Dsec : 2^ 13.0
CMgauss-10 : 2^ 9.0
CMprev-10 : 2^ 10.0
AMgauss-10 : 2^ 9.0
AMprev-10 : 2^ 10.0


==> images/lgstc_rcv1_train-stepsizes.txt <==
lgstc_rcv1_train stepsize_multiplier 
SVRG : 2^ 5.0
SVRG2D : 2^ 7.0
SVRG2sec : 2^ 5.0
SVRGemb : 2^ 7.0


==> images/lgstc_w8a-100-10-server-stepsizes.txt <==
lgstc_w8a-100-10-server stepsize_multiplier 
SVRG : 2^ 8.0
2D : 2^ 9.0
2Dsec : 2^ 9.0
CMgauss-10 : 2^ 9.0
CMprev-10 : 2^ 9.0
AMgauss-10 : 2^ 9.0
AMprev-10 : 2^ 9.0
SVRG2 : 2^ 9.0


==> images/lgstc_w8a-100-20-server-stepsizes.txt <==
lgstc_w8a-100-20-server stepsize_multiplier 
SVRG : 2^ 8.0
2D : 2^ 9.0
2Dsec : 2^ 9.0
CMgauss-20 : 2^ 9.0
CMprev-20 : 2^ 9.0
AMgauss-20 : 2^ 9.0
AMprev-20 : 2^ 10.0
SVRG2 : 2^ 9.0


==> images/lgstc_w8a-100-stepsizes.txt <==
lgstc_w8a-100 stepsize_multiplier 
SVRG : 2^ 8.0
2D : 2^ 9.0
2Dsec : 2^ 9.0
CMgauss-10 : 2^ 9.0
CMprev-10 : 2^ 9.0
AMgauss-10 : 2^ 9.0
AMprev-10 : 2^ 9.0
SVRG2 : 2^ 9.0


==> images/stepsizes.txt <==
lgstc_liver-disorders_scale stepsize_multiplier
SVRG-10: 2^3.0
SVRG2-10: 2^5.0
SVRG2D-10: 2^5.0
SVRG2sec-10: 2^5.0

lgstc_phishing stepsize_multiplier
SVRG-10: 2^-1.0
SVRG2-10: 2^3.0
SVRG2D-10: 2^7.0
SVRG2sec-10: 2^3.0

lgstc_mushrooms stepsize_multiplier
SVRG-10: 2^3.0
SVRG2-10: 2^5.0
SVRG2D-10: 2^5.0
SVRG2sec-10: 2^5.0

lgstc_madelon stepsize_multiplier
SVRG-10: 2^1.0
SVRG2-10: 2^5.0
SVRG2D-10: 2^5.0
SVRG2sec-10: 2^5.0

lgstc_a9a stepsize_multiplier
SVRG-10: 2^3.0
SVRG2-10: 2^5.0
SVRG2D-10: 2^5.0
SVRG2sec-10: 2^5.0

